The double-peaked type I X-ray bursts with different mass accretion rate and fuel composition

Using the MESA code, we have carried out a detailed survey of the available parameter space for the double-peaked type I X-ray bursts. We find that the double-peaked structure appears at mass accretion rate $\dot{M}$ in the range of $\sim(4-8)\times10^{-10}\,M_{\odot}/{\rm yr}$ when metallicity $Z=0.01$, while in the range of $\sim(4-8)\times10^{-9}\,M_{\odot}/\rm{yr}$ when $Z=0.05$. Calculations of the metallicity impact suggest that the double peaks will disappear when $Z\lesssim0.005$ for $\dot{M}=5\times10^{-10}\,M_{\odot}/\rm{yr}$ and $Z\lesssim0.04$ for $\dot{M}=5\times10^{-9}\,M_{\odot}/\rm{yr}$. Besides, the impacts of base heating $Q_{\rm b}$, as well as nuclear reaction waiting points: $^{22}\rm{Mg}$, $^{26}\rm{Si}$, $^{30}\rm{S}$, $^{34}\rm{Ar}$, $^{56}{\rm Ni}$, $^{60}\rm Zn$, $^{64}\rm{Ge}$, $^{68}\rm{Se}$, $^{72}\rm{Kr}$ have been explored. The luminosity of the two peaks decreases as $Q_{\rm b}$ increases. $^{68}{\rm Se}(p,\gamma){^{69}{\rm Br}}$ is the most sensitive reaction, the double peaks disappear assuming that $^{56}{\rm Ni}(p,\gamma)^{57}{\rm Cu}$ and $^{64}{\rm Ge}(p,\gamma)^{65}{\rm As}$ reaction rates have been underestimated by a factor of 100 and the $^{22}{\rm Mg}(\alpha,p)^{25}{\rm Al}$ reaction rate has been overestimated by a factor of 100, which indicates that $^{22}{\rm Mg}$, $^{56}{\rm Ni}$, $^{64}{\rm Ge}$, $^{68}{\rm Se}$ are possibly the most important nuclear waiting points impedance. Comparisons to the double-peaked bursts from 4U 1636-53 and 4U 1730-22 suggest that the nuclear origins of double-peaked type I X-ray bursts are difficult to explain the observed larger peak times ($t_{\rm p,1}\gtrsim4\,{\rm s}$, $t_{\rm p,2}\gtrsim8\,{\rm s}$) and smaller peak ratio($r_{1,2}\lesssim0.5$). The composition of ashes from double-peaked bursts is very different from the single-peaked bursts especially for the heavier p-nuclei.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.2 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 20 July 2023
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
